Halted-Pendulum Relaxation: Application to White Dwarf Binary Initial Data

Studying compact star binaries and their mergers is integral to determining progenitors for observable transients. Today, compact-star mergers are typically studied via state-of-the-art computational fluid dynamics codes. One such numerical technique, Smoothed Particle Hydrodynamics (SPH), is frequently chosen for its excellent mass, energy, and momentum conservation. The natural treatment of vacuum and the ability to represent highly irregular morphologies make SPH an excellent tool for the study of compact-star binaries and mergers. For many scenarios, including binary systems, the outcome of simulations is only as accurate as the initial conditions. For SPH, it is essential to ensure that the particles are distributed regularly, representing the initial density profile but without long-range correlations. Particle noise in the form of high-frequency local motion and low-frequency global dynamics must be damped out. Damping the latter can be as computationally intensive as the actual simulation. We discuss a new and straightforward relaxation method, Halted-Pendulum Relaxation (HPR), to remove global oscillation modes of SPH particle configurations. In combination with effective external potentials representing gravitational and orbital forces, we show that HPR has an excellent performance in efficiently relaxing SPH particles to the desired density distribution and removing global oscillation modes. We compare the method to frequently used relaxation approaches and test it on a white dwarf binary model at its Roche lobe overflow limit. We highlight the importance of our method in achieving accurate initial conditions and its effect on achieving circular orbits and realistic accretion rates when compared with other general relaxation methods.

==> rebuttal_round1.txt <==
> I have read the manuscript by Kaltenborn et al. with some enthusiasm for two primary reasons. The first is that the method presented for improving initial conditions is elegant in its simplicity. The second reason is that the quality of initial conditions for extended binary simulations receives relatively little attention despite its importance. This paper potentially improves the situation.

We would like to thank the referee for the encouraging evaluation and helpful comments to our paper. This feedback allowed us to strengthen our result and improve the quality of this potential publication.


> The Self-Consistent field method for generating synchronous binary initial data is observed to converge roughly as the square root of the number of grid points for the error in the computed virial. This unfavorable rate of convergence leaves a significant need for additional improvement. Current and future simulations of binary mergers will push to resolve flows within the binary components, and these are clearly spoiled when internal flows seeded through numerical error dominate. For example, the fate of a layer of potential nuclear fuel in a direct impact system can't be addressed if passive scalars (in the Eulerian case) or stratified particle layers are unphysically mixed.

We thank the referee for highlighting the potential applications where the use of this method can make a valuable difference. We have included this comment of the referee as one of the paragraphs in the introduction.


Comment 1:
> For the work with a single star, comparison is made to initial data from the WVT method of Diehl but the results in this paper must have some sort of error based on the density profile in the left panel of Figure 1 and the results in Figure 5. I find it very challenging to interpret results between methods when one of the methods seems to have a bug.

The manuscript has been updated: Figures 1a and 1b have been corrected to properly display the results. Additional sentences emphasizing the importance of the methods and addressing the problem with WVT more directly. The initial intent was to emphasize the disconnect between the WVT-geometric approach and the SPH density estimator. However, we recognize that we did not clearly display this issue. We believe that the issue is more accurately conveyed after our corrections.


Comment 2:
> The text makes mention of extending the combination of halted pendulum relaxation with the fast multipole method to solve elliptic equations more generally. I don't understand what the halted pendulum method contributes. Is there an example of an elliptic equation where the numerical solution can be improved with the method outlined here? I feel this assertion requires support.

We must clarify our claim about solution of elliptic equations, because the fast multipole method already solves the Poisson equation, essentially, via the Green's functions sourced by individual particles. We meant to say that in combination with HPR, it can also provide accurate *equilibrium* solutions for fields + particles. We amended the sentence in the end of our Conclusion section to read:
"... Combined with the Fast Multipole Method (FMM) for long-range forces, this can be an efficient approach to to *finding stable equilibrium configurations specified by* elliptic equations in SPH."

We also added, in the same place, a few sentences emphasizing the role of FMM in efficiently providing an elliptic solve, and outlining the possibilities to use similar approach in a more general case.

In the Introduction, we also amended the similar claim:
"... This implies that the results below can be extended to other problems where elliptic equations *for stable particle equilibrium* must be solved,"


Comment 3:
> The introduction does not really introduce the subject of this paper. Rather it motivates the study of double white dwarf binaries through their use as standard candles. The initial two paragraphs are rather dated in their references.

Indeed, the introduction does seem detached from the main contents of the paper. We shortened the first three paragraphs and started with a more concise astrophysical motivation for this work. We feel that it is important to provide motivation from astrophysical perspective, because the issue of generating stable particle configurations arose in the context of a specific astrophysical problem, and because we wanted to supply a broader perspective: the method emerged out of the need for accurate, stable initial particle configurations for simulating binary white dwarfs.


Comment 4:
> You don't really use the analytical stability analysis that you develop beyond saying that 0.5 is bigger than 0.4 and the paper does not address what assumptions you are making for the adiabatic response of the donor star to mass loss.

The manuscript has been updated: the analytic stability text has been modified to more clearly detail the importance of the model when compared with existing literature while tying these to the relaxation model developed herein.


Comment 5:
> I find it hard to interpret Figure 12. Would it not be more meaningful and easier to plot the mass transfer rate as a function of time?

The manuscript has been updated: We agree with the referee that it is indeed more insightful to have the mass transfer rate. Figure now-13 has been replaced with a mass transfer rate as a function of time. Furthermore, we found the sub-section paragraph, 4.2 accretion streams, to be disjointed and have removed it.


Comment 6:
> I don't believe that the first sentence of the abstract is a supportable statement.

We replaced the first sentence to state that "studying compact star binaries ... is integral to determining progenitors for observable transients."


Comment 7:
> Line 11, numerical technique, singular.
The manuscript has been updated.


Comment 8:
> Line 14 - 15, the outcome of simulations are
The manuscript has been updated.


Comment 9:
> Line 15 the particles
The manuscript has been updated.


Comment 10:
> In the abstract, what is the context for semi-regular? Do you mean the mathematical sense of a semiregular tessellation. I don't understand this sentence which I find disturbing as semiregular is also essential.
The manuscript has been updated: more precise explanation included. 


Comment 11:
> The abstract does not really address your findings in terms of the quality of circular orbit, mass transfer rate, etc. which really seem the more significant.
The manuscript has been updated: included the main findings of the paper in the abstract.
The manuscript has been updated: additional text was added to the abstract to address this comment.


Comment 12:
> Line 122 modes not mode
The manuscript has been updated.


Comment 13:
> The Lane-Emden equation is not generally valid, it applies for polytropic stars. The refence to Lane is incorrect.
The manuscript has been updated: see the suggested rephrasing in the paper and additional citation included.


Comment 14:
> The symbols on the left panel of Figure 1 are hard to see in the legend due to a very small dot size.
The manuscript has been updated: modified legend for readability.


Comment 15:
> Line 296 "most likely always" is not logically consistent
The manuscript has been updated: removed text.


Comment 16:
> Line 396 is missing punctuation
The manuscript has been updated.


Comment 17:
> For figure 14, is this a slice showing a subset of particles or are all particles projected?
The manuscript has been updated: added a sentence to clarify the position of the observer.


Comment 18
> From the caption of Figure 14, why are the orbital periods different?
The manuscript has been updated: added a sentence to explain that the generic binary settled into a wider orbit, so the orbital period lengthened.


Comment 19:
> I feel that more information is needed on the calculation of the temperature presented in figure 14. What is the equation of state?
The manuscript has been updated: clarification has been added to figure description as well as some additional text in the first paragraph of section 4.3, justifying the initial temperature/energy characteristics of the WDs.

